An Investigation of Non-Canonical Mixing in Red Giant Stars Using APOGEE 12C/13C Ratios Observed in Open Cluster Stars

Standard stellar evolution theory poorly predicts the surface abundances of chemical species in low-mass, red giant branch (RGB) stars. Observations show an enhancement of p-p chain and CNO cycle products in red giant envelopes, which suggests the existence of non-canonical mixing that brings interior burning products to the surface of these stars. The 12C/13C ratio is a highly sensitive abundance metric used to probe this mixing. We investigate extra RGB mixing by examining (1) how 12C/13C is altered along the RGB and (2) how 12C/13C changes for stars of varying age and mass. Our sample consists of 43 red giants spread over 15 open clusters from the Sloan Digital Sky Survey's APOGEE DR17 that have reliable 12C/13C ratios derived from their APOGEE spectra. We vetted these 12C/13C ratios and compared them as a function of evolution and age/mass to the standard mixing model of stellar evolution and to a model that includes prescriptions for RGB thermohaline mixing and stellar rotation. We find that the observations deviate from standard mixing models, implying the need for extra mixing. Additionally, some of the abundance patterns depart from the thermohaline model, and it is unclear whether these differences are due to incomplete observations, issues inherent to the model, our assumption of the cause of extra mixing, or any combination of these factors. Nevertheless, the surface abundances across our age/mass range clearly deviate from the standard model, agreeing with the notion of a universal mechanism for RGB extra mixing in low-mass stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% An Investigation of Non-Canonical Mixing in Red Giant Stars Using APOGEE 12C/13C Ratios Observed in Open Cluster Stars
%
% McCormick et al.
%
% This package consists of the following files:

readme.txt                         This file

mnras.cls                          MNRAS LaTeX document class
mnras.bst                          MNRAS BibTeX style

main.tex                           Paper, LaTeX format
main.pdf                           Paper, PDF format

references.bib                     Literature references cited
software_references.bib            Software references cited

Figures/logg_Teff_combined.pdf     Figure 1, logg-Teff diagram all sample stars
Figures/logg_Teff_grid.pdf         Figure 2, logg-Teff diagram for each open cluster
Figures/good_fit.pdf               Figure 3 (top), example of good spectral fit
Figures/neutral_fit.pdf            Figure 3 (middle), example of moderate spectral fit
Figures/bad_fit.pdf                Figure 3 (bottom), example of poor spectral fit
Figures/C12C13_logg_grid.pdf       Figure 4, 12C/13C-logg diagram for each open cluster
Figures/C12C13_age_paper.pdf       Figure 5, 12C/13C-age diagram for all sample stars
Figures/C12C13_mass_paper.pdf      Figure 6, 12C/13C-mass diagram for all sample stars

legacy\legacy.txt                  Description of the legacy releases
legacy\mn2e.cls                    v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst                    v1.1b of mn2e.bst (deprecated)


